Compact jets dominate the continuum emission in low-luminosity active galactic nuclei

The disappearance of the accretion disc in low-luminosity active galactic nuclei (LLAGN) leaves behind a faint optical nuclear continuum whose nature has been largely debated, mainly due to serious observational limitations in the IR to UV range. We combine multi-wavelength sub-arcsecond resolution observations -- able to isolate the genuine nuclear continuum -- with nebular lines in the mid-IR, to indirectly probe the shape of the extreme UV continuum. We found that 8 of the nearest prototype LLAGN are compatible with pure compact jet emission (self-absorbed synchrotron plus the associated self-Compton component) over more than ten orders of magnitude in frequency. When compared with typical radio galaxies, the LLAGN continua show two peculiarities: $i)$ a very steep spectral slope in the IR-to-optical/UV range ($-3.7 < \alpha_0 < -1.3$; $F_\nu \propto \nu^{\alpha_0}$); and $ii)$ a very high turnover frequency ($0.2-30\, \rm{THz}$; $1.3\,\rm{mm}-10\,\rm{\mu m}$). These attributes can be explained if the synchrotron continuum is mainly dominated by thermalised particles at the jet base or corona with considerably high temperatures, whereas only a small fraction of the energy ($\sim 20\%$) would be distributed along the high-energy power-law tail of accelerated particles. On the other hand, the nebular gas excitation in LLAGN is in agreement with photo-ionisation from inverse Compton radiation ($\alpha_{\rm x} \sim -0.7$), which would dominate the nuclear continuum shortwards of $\sim 3000$ \r{A}. Our results suggest that the LLAGN continuum can be dominated at all wavelengths by undeveloped jets, powered by a thermalised particle distribution, similar to the behaviour observed in compact jets of quiescent black hole X-ray binaries. This has important implications in the context of galaxy evolution, since LLAGN may represent a major but underestimated source of kinetic feedback in galaxies.

==> figs/fe2_26p0_o4_25p9_vs_ne3_15p6_ne2_12p8.dat <==
#Name           Type    ne3_15.6/ne2_12.8 fe2_26.0/o4_25.9
#                         ratio err       ratio err    
m87                0.88 0.08       1.46 0.93   
n4594              0.83 0.03       0.76 0.31   
n3169              0.38 0.02       0.62 0.60   
n1097              0.09 0.02       1.37 0.88   
CygA               1.86 0.13       1.00 0.11   
n1052              0.55 0.03       1.15 0.38   
n4261              0.66 0.09       0.33 0.23   
n1386              3.22 0.11       0.04 0.05   
n4579              0.38 0.02       2.12 1.36   
m84                0.92 0.09       0.90 0.38   
3c120              4.87 0.41     < 0.02 0.00   
n4258              0.56 0.06     < 0.13 0.00   
n404               0.20 0.02     > 1.02 0.00   
# 	 	 	 N | mean +/- std | median +/- mad
# ne3_15.6/ne2_12.8: 	13 | 1.18 1.33 | 0.66 0.41
# fe2_26.0/o4_25.9: 	10 | 0.98 0.57 | 0.95 0.56
#


==> figs/fe2_26p0_o4_25p9_vs_o4_25p9_ne3_15p6.dat <==
#Name           Type    o4_25.9/ne3_15.6 fe2_26.0/o4_25.9
#                         ratio err       ratio err    
n3169              0.72 0.29       0.62 0.60   
n4261              0.34 0.14       0.33 0.23   
n1097              1.86 0.84       1.37 0.88   
n1386              2.55 0.14       0.04 0.05   
CygA               1.43 0.12       1.00 0.11   
m84                0.20 0.06       0.90 0.38   
n1052              0.19 0.05       1.15 0.38   
n4579              0.42 0.24       2.12 1.36   
n4594              0.33 0.08       0.76 0.31   
m87                0.15 0.08       1.46 0.93   
n4258              0.99 0.19     < 0.13 0.00   
3c120              5.66 1.70     < 0.02 0.00   
# 	 	 	 N | mean +/- std | median +/- mad
# o4_25.9/ne3_15.6: 	12 | 1.24 1.52 | 0.57 0.59
# fe2_26.0/o4_25.9: 	10 | 0.98 0.57 | 0.95 0.56
#


==> figs/ne3_15p6_ne2_12p8_vs_o4_25p9_ne3_15p6.dat <==
#Name           Type    o4_25.9/ne3_15.6 ne3_15.6/ne2_12.8
#                         ratio err       ratio err    
n3169              0.72 0.29       0.38 0.02   
n4261              0.34 0.14       0.66 0.09   
n1097              1.86 0.84       0.09 0.02   
3c120              5.66 1.70       4.87 0.41   
n1386              2.55 0.14       3.22 0.11   
CygA               1.43 0.12       1.86 0.13   
m84                0.20 0.06       0.92 0.09   
n1052              0.19 0.05       0.55 0.03   
n4258              0.99 0.19       0.56 0.06   
n4579              0.42 0.24       0.38 0.02   
n4594              0.33 0.08       0.83 0.03   
m87                0.15 0.08       0.88 0.08   
n404             < 2.04 0.00       0.20 0.02   
# 	 	 	 N | mean +/- std | median +/- mad
# o4_25.9/ne3_15.6: 	12 | 1.24 1.52 | 0.57 0.59
# ne3_15.6/ne2_12.8: 	13 | 1.18 1.33 | 0.66 0.41
#

